Constraint-Logic Object-Oriented Programming with Free Arrays

Constraint-logic object-oriented programming provides a useful symbiosis between object-oriented programming and constraint-logic search. The ability to use logic variables, constraints, non-deterministic search, and object-oriented programming in an integrated way facilitates the combination of search-related program parts and other business logic in object-oriented applications. With this work we conceptualize array-typed logic variables ("free arrays"), thus completing the set of types that logic variables can assume in constraint-logic object-oriented programming. Free arrays exhibit interesting properties, such as indeterminate lengths and non-deterministic accesses to array elements.

==> fig/symbarray-branch.tikz <==
\begin{tikzpicture}[unevaluated/.style={every node, draw},%
constraint/.style={yshift=1pt},%
level/.style={sibling distance=9.5em/#1, level distance = 1.2cm}]
\node {\lstinline|if (a[i] == 5)|}
child { node {$s_1$} edge from parent node[left, constraint,yshift=3pt,xshift=-2pt] {\lstinline|a[i] == 5|} }
child { node {$s_2$} edge from parent node[right, constraint,yshift=3pt,xshift=+2pt] {\lstinline|a[i] != 5|} };
\end{tikzpicture}

==> fig/symbolic-array-expression.tikz <==
\begin{tikzpicture} 
  \tikzumlset{fill class=white}
	\umlsimpleclass[x=8,y=2.5,type=abstract]{ConstraintExpression}
	\umlsimpleclass[x=7.2,y=0,type=interface]{Expression} %x=10.5,y=5
	\umlsimpleclass[x=12.5,y=2.5,type=abstract]{Term}
	\umlsimpleclass[x=10.4,y=0]{NumericVariable}
	\umlsimpleclass[x=13.9,y=0,type=abstract]{BinaryOperation}
	\umlsimpleclass[x=17,y=0]{Array}
	\umlsimpleclass[x=17,y=2.5]{ArrayAccess}
	\umlsimpleclass[x=7.2,y=5,]{Not}
	\umlsimpleclass[x=10.4,y=5,]{Or}
	\umlsimpleclass[x=13.9,y=5,]{NumericEqual}
	\umlsimpleclass[x=17,y=5,name=more2]{...}
	\umlinherit[geometry=|-|,anchor1=100,anchor2=-80]{NumericVariable}{Term}
	\umlinherit[geometry=|-|,anchor1=100,anchor2=-80]{BinaryOperation}{Term}
	\umlinherit[geometry=|-|,anchor1=100,anchor2=-80]{Array}{Term}
	%\umlinherit[geometry=|-|,anchor1=100,anchor2=-80]{ArrayAccess}{Term}
	\draw[] (ArrayAccess.-100) -- (Array.100);
	\umlunicompo[geometry=|-,mult2=2,anchor1=80, anchor2=-10]{BinaryOperation}{Term}
	\umlunicompo[attr=target|1,align=left,anchor1=-70,anchor2=70]{ArrayAccess}{Array}
	\umlunicompo[geometry=|-|,weight=0.55,attr=index|1,pos=2.5,align=left,anchor1=-130,anchor2=60]{ArrayAccess}{NumericVariable}
	\umlinherit[geometry=|-|,anchor1=70]{Not}{ConstraintExpression} %anchor1=80,anchor2=-80

	\umlinherit[geometry=|-|,anchor1=-100]{NumericEqual}{ConstraintExpression} %,anchor2=-80
	\umlinherit[geometry=|-|,anchor1=-100]{Or}{ConstraintExpression} %,anchor2=-80
	\umlinherit[geometry=|-|]{@POINT@@POINT@@POINT@}{ConstraintExpression} %,anchor2=-80
	\umlunicompo[geometry=|-,mult2=2,anchor1=-80, anchor2=10]{NumericEqual}{Term}
	\umlunicompo[geometry=|-,mult2=2,anchor1=-80, anchor2=8]{Or}{ConstraintExpression}
	
	\draw[tikzuml unidirectional composition style] (Not) -- node[pos=0.8, left] {1} (ConstraintExpression.north -| Not);
	
	
	%\umlimpl[geometry=|-| %,anchor1=80
	%]{ConstraintExpression}{Expression}
	%\umlimpl[geometry=|-|, anchor1=-145]{Term}{Expression}
	
	\coordinate (ce-e-mid) at ($(ConstraintExpression.south -| Expression.north)!.4!(Expression.north)$);
	\draw[tikzuml implements style] (ConstraintExpression.south -| Expression.north) -- (Expression.north);
	\draw[dashed] (Term.-148) |- (ce-e-mid);
	
	\node[fill=ercisred,opacity=0.3, fit={(ArrayAccess)(Array)}](){};
	\end{tikzpicture}

==> fig/z3-solver.tikz <==
\begin{tikzpicture}[inner xsep=0pt]
\tikzumlset{fill class=white}

\umlinterface[x=-1]{SolverManager}{}{%
+ hasSolution(): boolean\\
+ getSolution(): Solution\\
+ addConstraint(ConstraintExpression ce)\\
+ removeConstraint()\\
}

\umlsimpleclass[y=2.5,x=-3,type=abstract]{ConstraintExpression}{}{}
\node[right=0.1cm of ConstraintExpression]{\textit{(see \Cref{fig:symbolic-array-expression})}};

\draw[tikzuml dependency style] (SolverManager.north -| ConstraintExpression) -- (ConstraintExpression);


\umlsimpleclass[y=-1,x=7]{JaCoPSolverManager}
\umlsimpleclass[y=1,x=7]{Z3SolverManager}

\coordinate(muconst-midway-jacop) at ($(Z3SolverManager.south west)!.5!(JaCoPSolverManager.north west)$);
\coordinate(solvermanager-midway-impls) at ($(SolverManager.east)!.5!(muconst-midway-jacop)$);
\draw[tikzuml implements style] (solvermanager-midway-impls) -- (SolverManager);
\draw[dashed] (Z3SolverManager) -| (solvermanager-midway-impls);
\draw[dashed] (JaCoPSolverManager) -| (solvermanager-midway-impls);

\umlclass[x=-0.4,y=4]{Z3Transformer}{}{%
	+ transformAndImpose(ConstraintExpression ce, Context ctx)
}


\umlclass[x=-0.5,y=-3]{JaCoPTransformer}{}{%
	+ transformAndImpose(ConstraintExpression ce, Store store)
}

\umlsimpleclass[y=-3,x=7]{org.jacop.core.Store}


\umlsimpleclass[y=4,x=7]{com.microsoft.z3.Context}

\umlcompo[mult=1~~,name=store]{JaCoPSolverManager}{{org@POINT@jacop@POINT@core@POINT@Store}}
\umlcompo[mult=~~1,name=store]{Z3SolverManager}{{com@POINT@microsoft@POINT@z3@POINT@Context}}

\umldep[geometry=|-|,anchor1=-130,anchor2=20,weight=0.4]{JaCoPSolverManager}{JaCoPTransformer}
\umldep{JaCoPTransformer}{{org@POINT@jacop@POINT@core@POINT@Store}}
\umldep[geometry=|-|,anchor1=130,anchor2=-20]{Z3SolverManager}{Z3Transformer}
\umldep{Z3Transformer}{{com@POINT@microsoft@POINT@z3@POINT@Context}}
\coordinate(jt-north-exit) at ($(JaCoPTransformer.north west)!.2!(JaCoPTransformer.north)$);
\coordinate(ce-south-enter) at ($(ConstraintExpression.south west)!.2!(ConstraintExpression.south)$);
\draw[tikzuml dependency style] (jt-north-exit -| ce-south-enter) -- (ce-south-enter);
\coordinate(z3-south-exit) at ($(Z3Transformer.south west)!.2!(Z3Transformer.south)$);
\coordinate(ce-north-enter) at ($(ConstraintExpression.north west)!.2!(ConstraintExpression.north)$);
\draw[tikzuml dependency style] (z3-south-exit -| ce-north-enter) -- (ce-north-enter);
	
\node[fill=ercisred,opacity=0.3,inner sep=2pt, fit={(com@POINT@microsoft@POINT@z3@POINT@Context)(Z3Transformer)}](){};

\coordinate(Z3belowcontext) at (com@POINT@microsoft@POINT@z3@POINT@Context.south east |- Z3Transformer.south);
\node[fill=ercisred,opacity=0.3,inner sep=2pt,yshift=-4pt, fit={(Z3SolverManager)(Z3belowcontext)}](){};
\end{tikzpicture}%
